Entanglement Dynamics in Quantum Continuous-Variable States

Due to the weakness of gravitational coupling, all quantum experiments up to date in which gravity plays a role utilized the field of the Earth. Since this field undergoes practically undetectable back-action from quantum particles, it effectively admits a classical description as a fixed background Newtonian field or spacetime. This argument strongly motivates theoretical and experimental research towards a demonstration of gravitation between two quantum masses, as this is one of the most straightforward scenarios where quantum features of gravity could be observed. Several proposals studied the possibility of generating entanglement between two massive objects. Along the same lines, with a particular focus on gravity, this thesis introduces general tools to tackle interaction-mediated entanglement and applies them to two particles prepared in continuous-variable states.

==> figures/data_OrbSpeeds_Planets.dat <==
#https://nssdc.gsfc.nasa.gov/planetary/factsheet/
#Sr     r_avg (1e6 km)      v (km/s)    planet
1	57.9	47.4    M
2	108.2	35      V
3	149.6	29.8    E
4	228	    24.1    M
5	778.5	13.1    J
6	1432	9.7     S
7	2867	6.8     U
8	4515	5.4     N
9	5906.4	4.7     P

